BR-SNIS: Bias Reduced Self-Normalized Importance Sampling

Importance Sampling (IS) is a method for approximating expectations under a target distribution using independent samples from a proposal distribution and the associated importance weights. In many applications, the target distribution is known only up to a normalization constant, in which case self-normalized IS (SNIS) can be used. While the use of self-normalization can have a positive effect on the dispersion of the estimator, it introduces bias. In this work, we propose a new method, BR-SNIS, whose complexity is essentially the same as that of SNIS and which significantly reduces bias without increasing the variance. This method is a wrapper in the sense that it uses the same proposal samples and importance weights as SNIS, but makes clever use of iterated sampling--importance resampling (ISIR) to form a bias-reduced version of the estimator. We furnish the proposed algorithm with rigorous theoretical results, including new bias, variance and high-probability bounds, and these are illustrated by numerical examples.

==> comparison_pimh_81920000.csv <==
N,k,algorithm,center,lower bound,upper bound,total cost,interval_length
129,512,BR-SNIS,0.0002,-0.0034,0.0038,81920000,0.0072
129,1024,BR-SNIS,-0.0001,-0.0037,0.0034,81920000,0.0071
257,512,BR-SNIS,0.0004,-0.0033,0.0040,81920000,0.0073
513,256,BR-SNIS,0.0013,-0.0025,0.0050,81920000,0.0075
65536,N/A,Unbiased-PIMH,-0.0013,-0.0052,0.0026,81920000,0.0078
32768,N/A,Unbiased-PIMH,-0.0020,-0.0061,0.0022,81887232,0.0084
16384,N/A,Unbiased-PIMH,-0.0008,-0.0051,0.0035,81920000,0.0086
8192,N/A,Unbiased-PIMH,-0.0020,-0.0067,0.0028,81903616,0.0095
2048,N/A,Unbiased-PIMH,0.0028,-0.0030,0.0085,81915904,0.0115

